Towards More Economical Context-Augmented LLM Generation by Reusing Stored KV Cache

Across large language model (LLM) applications, we observe an emerging trend for reusing KV caches to save the prefill delays of processing repeated input texts in different LLM inputs. This has led to a broad design space, including colocating stored KV caches with (or close to) GPUs to various KV cache compression. However, a key question remains unanswered: can these delay reductions also be economically favorable? Specifically, we ask whether a developer can use public cloud services to store precomputed KV caches and reuse them to save delay without incurring more costs in terms of compute, storage, and network. To answer this question, we propose an validated analytical model for the cloud cost (in compute, storage, and network) of storing and reusing KV caches based on various workload parameters, such as reuse frequency, generated text lengths, model sizes, etc. Preliminary results show that KV cache reusing is able to save both delay and cloud cost across a range of workloads with long context. And we call more efforts on building more economical context augmented LLM by KV cache reusing.

==> figs/Rebutal_Text_apps.csv <==
,Google ,,,FrugalML,Pretrained model ,new baseline,model D,model DL
soap,0.68,,,0.68,0.7024,0.7,0.73,0.78
DMnMD,0.73,,,0.73,0.748,0.77,0.79,0.88
HLPFL,0.62,,,0.62,0.67,0.73,0.74,0.8
MirrorD,0.62,,,0.62,0.65,0.74,0.77,0.82
noteS,0.65,,,0.65,0.658,0.768,0.75,0.82
pennap,0.64,,,0.64,0.6254,0.737,0.76,0.84
SocialE,0.78,,,0.78,0.81,0.82,0.85,0.89
TwitMG,0.69,,,0.69,0.71,0.77,0.76,0.83
vfriend,0.66,,,0.66,0.68,0.72,0.73,0.76

==> figs/Rebutall_sentiment.csv <==
,,,,Best API,Pre-trained ,,
FoodD,0.614,0.617,0.62,0.64,0.6369,0.66,0.69
Animal,0.68,0.67,0.66,0.71,0.689,0.72,0.765
CarbH,0.725,0.71,0.7,0.74,0.7,0.75,0.79
devfest,0.68,0.667,0.67,0.71,0.68,0.725,0.777059
E601,0.6864,0.678,0.674,0.724,0.682524,0.73,0.78
Hapi,0.785,0.79,0.78,0.82,0.8,0.83,0.87
calh,0.66,0.655,0.64,0.69,0.66,0.7,0.77
JournB,0.67,0.678,0.67,0.72,0.69,0.73,0.78
Mind,0.73,0.714,0.705,0.75,0.705,0.755,0.795
EleS,0.67,0.66,0.67,0.724,0.68252,0.72,0.78
SarM,0.774,0.77,0.76,0.8,0.78,0.82,0.85
tone,0.725,0.71,0.7,0.744,0.71,0.75,0.79
stockm,0.785,0.79,0.78,0.82,0.8,0.83,0.865
uoft,0.68,0.69,0.695,0.72,0.70186,0.74,0.788

==> figs/results_new_google_final.csv <==
,Google's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,time,,,,,,,,,,,,,,,,,,,,,
Dogecoin,0.67,0.71,0.835,0.855,0.125,0.145,850,14.16666667,,,,,,,,,,,,,,,,,,,,
Pheonix,0.735,0.75,0.835,0.9025,0.085,0.1525,810,13.5,,,,,,,,,,,,,,,,,,,,
smartHamper,0.6268,0.5801,0.723021582,0.79856115,0.142921582,0.21846115,490,8.166666667,,,,,,,,,,,,,,,,,,,,
Voice-Assistant,0.667,0.67288,0.7628,0.79999,0.08992,0.12711,675,11.25,,,,,,,,,,,,,,,,,,,,
Heapsortcypher,0.62,0.716791,0.805,0.8375,0.088209,0.120709,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
cloudComputing,0.656,0.7634,0.84625,0.89125,0.08285,0.12785,787.5,13.125,,,,,,,,,,,,,,,,,,,,
flaskAPI,0.73,0.695,0.835,0.89,0.14,0.195,787.5,13.125,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
ArtGuide,0.7014,0.66,0.77,0.83333333,0.11,0.17333333,623.4375,10.390625,,,,,,,,,,,,,,,,,,,,
CSC847,0.64,0.7453400504,0.8257,0.8675,0.08035994962,0.1221599496,700,11.66666667,,,,,,,,,,,,,,,,,,,,
The-Coding-Kid,0.56,0.581,0.647,0.7,0.066,0.119,820,13.66666667,,,,,,,,,,,,,,,,,,,,
CycleGAN,0.66,0.7175,0.825,0.87,0.1075,0.1525,918.75,15.3125,,,,,,,,,,,,,,,,,,,,
Hack-At-Home-II,0.7114,0.667,0.84666666,0.89,0.17966666,0.223,787.5,13.125,,,,,,,,,,,,,,,,,,,,
BrandImageAnalysis,0.527,0.530487,0.6626,0.7108,0.132113,0.180313,803.90625,13.3984375,,,,,,,,,,,,,,,,,,,,
senior-project,0.63418,0.6725,0.8175,0.87,0.145,0.1975,787.5,13.125,,,,,,,,,,,,,,,,,,,,
Aander-ETL,0.636,0.667,0.74,0.79,0.073,0.123,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
roblab-hslu,0.59,0.59,0.7066,0.79,0.1166,0.2,525,8.75,,,,,,,,,,,,,,,,,,,,
bird-sweeper,0.82,0.755,0.86,0.905,0.105,0.15,612.5,10.20833333,,,,,,,,,,,,,,,,,,,,
smart-can,0.59,0.605,0.75,0.835,0.145,0.23,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
plant-watcher,0.735,0.73,0.905,0.945,0.175,0.215,918.75,15.3125,,,,,,,,,,,,,,,,,,,,
DisasterRelief,0.771,0.77,0.81,0.86,0.04,0.09,765.625,12.76041667,,,,,,,,,,,,,,,,,,,,
menu_me,0.68,0.685,0.855,0.88,0.17,0.195,656.25,10.9375,,,,,,,,,,,,,,,,,,,,
MDes-code,0.7263,0.72613,0.7602,0.809,0.03407,0.08287,721.875,12.03125,,,,,,,,,,,,,,,,,,,,
photo_book,0.632,0.7211,0.8188679245,0.86037735,0.0977679245,0.13927735,590.625,9.84375,,,,,,,,,,,,,,,,,,,,
StudySpace,0.65,0.65,0.74285,0.828571,0.09285,0.178571,459.375,7.65625,,,,,,,,,,,,,,,,,,,,
nyuad,0.6418,0.6733333,0.8,0.8523,0.1266667,0.1789667,787.5,13.125,,,,,,,,,,,,,,,,,,,,
iot-ai-workshop,0.5871,0.6783,0.7583,0.8322,0.08,0.1539,846.5625,14.109375,,,,,,,,,,,,,,,,,,,,
UofTHacks,0.587,0.6213,0.75903614,0.8012,0.13773614,0.1799,517.34375,8.622395833,,,,,,,,,,,,,,,,,,,,
smart-trash-bin,0.6915,0.71093,0.7933,0.8333333333,0.08237,0.1224033333,689.0625,11.484375,,,,,,,,,,,,,,,,,,,,
PackWise,0.6169,0.65157,0.7567,0.8066,0.10513,0.15503,787.5,13.125,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_multi-select.csv <==
,Google's classification API,Microsoft's classification API,Amazon's classification API,frugalML,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,time,,,,,FrugalML
Voice,0.64,0.66,0.59,0.745635,0.7,0.8152,0.85,,,,,,,,
CodeKid,0.56,0.576,0.573566,0.58,0.581,0.647,0.7,,,,,,,,
Ingredient,0.6411,0.6425,0.56,0.69,0.656,0.73,0.786,,,,,,,,
TrashBin,0.72,0.76,0.75,0.79,0.7366,0.8333,0.8733,,,,,,,,
Rek,0.66,0.67,0.69,0.77,0.75,0.8366666667,0.89666666,,,,,,,,
Tinyml,0.7,0.8,0.76,0.82,0.75,0.84962406,0.889724,,,,,,,,
Foodier,0.69,0.73,0.74,0.77,0.7433,0.8333,0.89666,,,,,,,,
Cutie,0.63,0.638,0.621,0.64,0.6,0.6401,0.687,,,,,,,,

==> figs/results_new_overall_res_az.csv <==
,Amazon's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,,,,,,,,,,,,,,,,,,,,,,
food-assessment-system,0.663,0.7,0.8216,0.86,,,,,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
AWSRekognition,0.7524,0.75,0.8366666667,0.89666666,,,,,,,,,,,,,,,,,,,,,,,,
milab,0.594,0.64,0.68,0.73,,,,,,,,,,,,,,,,,,,,,,,,
aws-rekognition,0.82,0.825,0.885,0.915,,,,,,,,,,,,,,,,,,,,,,,,
tinyml,0.792,0.8,0.84962406,0.889724,,,,,,,,,,,,,,,,,,,,,,,,
Foodier,0.7623,0.78833,0.86,0.89666,,,,,,,,,,,,,,,,,,,,,,,,
RecycleBot,0.7524,0.7357,0.8161,0.8561872,,,,,,,,,,,,,,,,,,,,,,,,
AWS,0.6,0.62,0.8127090301,0.85618,,,,,,,,,,,,,,,,,,,,,,,,
cutiehack,0.621,0.6,0.6401,0.687,,,,,,,,,,,,,,,,,,,,,,,,
Car-Image-search,0.63,0.6725,0.735,0.7725,,,,,,,,,,,,,,,,,,,,,,,,
callforcode,0.66,0.6725,0.735,0.7725,,,,,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_overall_results.csv <==
,Google's classification API,Pre-trained model,Model retrained with rebalanced training data (higher % of classes appearing in the app),Our solution,,,,,,,,,,,,,,,,,,,,,,,,
recipe ,0.78,0.695,0.835,0.89,,,,,,,,,,,,,,,,,,,,,0.6169,0.4932,0.587,0.6915
Dog,0.64,0.755,0.835,0.855,,,,,,,,,,,,,,,,,,,,,,,,
Fire,0.66,0.75,0.835,0.9025,,,,,,,,,,,,,,,,,,,,,,,,
Shirt,0.6268,0.5801,0.723021582,0.79856115,,,,,,,,,,,,,,,,,,,,,,,,
Car,0.667,0.67288,0.7628,0.79999,,,,,,,,,,,,,,,,,,,,,,,,
garbage ,0.5771,0.716791,0.805,0.8375,,,,,,,,,,,,,,,,,,,,,,,,
human,0.6,0.7634,0.84625,0.89125,,,,,,,,,,,,,,,,,,,,,,,,
painting,0.7014,0.66,0.77,0.83333333,,,,,,,,,,,,,,,,,,,,,,,,
Mammal,0.55,0.604534005,0.8257,0.8675,,,,,,,,,,,,,,,,,,,,,,,,
Calorie,0.6368,0.642011,0.761428571,0.7971428,,,,,,,,,,,,,,,,,,,,,,,,
Room ,0.66,0.7975,0.855,0.895,,,,,,,,,,,,,,,,,,,,,,,,
Drinkware,0.7114,0.667,0.84666666,0.89,,,,,,,,,,,,,,,,,,,,,,,,
product,0.527,0.530487,0.697154,0.745,,,,,,,,,,,,,,,,,,,,,,,,
Landscape ,0.5918,0.6,0.8775,0.9175,,,,,,,,,,,,,,,,,,,,,,,,
landmark ,0.636,0.69,0.77181208,0.8255033557,,,,,,,,,,,,,,,,,,,,,,,,
Coat,0.59,0.59,0.7066,0.79,,,,,,,,,,,,,,,,,,,,,,,,
smoke,0.85,0.755,0.86,0.905,,,,,,,,,,,,,,,,,,,,,,,,
smart can,0.59,0.605,0.75,0.835,,,,,,,,,,,,,,,,,,,,,,,,
plant,0.64,0.73,0.905,0.945,,,,,,,,,,,,,,,,,,,,,,,,
Disaster ,0.771,0.77,0.81,0.86,,,,,,,,,,,,,,,,,,,,,,,,
Pollution,0.68,0.685,0.855,0.88,,,,,,,,,,,,,,,,,,,,,,,,
Fish,0.7263,0.72613,0.7602,0.809,,,,,,,,,,,,,,,,,,,,,,,,
Invertebrate,0.582,0.7211,0.8188679245,0.86037735,,,,,,,,,,,,,,,,,,,,,,,,
Drill,0.59,0.65,0.74285,0.828571,,,,,,,,,,,,,,,,,,,,,,,,
Text,0.6418,0.6733333,0.8,0.8523,,,,,,,,,,,,,,,,,,,,,,,,
Monkey,0.5671,0.6283,0.8433,0.8733,,,,,,,,,,,,,,,,,,,,,,,,
Snow,0.587,0.6553,0.75903614,0.8012,,,,,,,,,,,,,,,,,,,,,,,,
Glass & Plastic,0.6915,0.71093,0.7933,0.8333333333,,,,,,,,,,,,,,,,,,,,,,,,
Battery,0.6169,0.65157,0.7567,0.8066,,,,,,,,,,,,,,,,,,,,,,,,

==> figs/results_new_time-t-f.csv <==
,time,
Doge,850,14.16666667
Pheonix,810,13.5
Flask,787.5,13.125
Roblab,525,8.75
GradPr,612.5,10.20833333
SmartC,656.25,10.9375
PlantW,995.3125,16.58854167
DisRel,765.625,12.76041667
FESM,525,8.75
StuSpa,459.375,7.65625
BirdSwe,689.0625,11.484375
Rekog,918.75,15.3125
CarSea,1292.8125,21.546875
Callcode,813.75,13.5625
DMnMD,468.75,7.8125
HLPFL,1041.666667,17.36111111
MirrorD,1416.666667,23.61111111
noteS,511.1111111,8.518518519
pennap,722.2222222,12.03703704
TwitMG,1250,20.83333333
vfriend,555.5555556,9.259259259
